Secure and Confidential Certificates of Online Fairness

The black-box service model enables ML service providers to serve clients while keeping their intellectual property and client data confidential. Confidentiality is critical for delivering ML services legally and responsibly, but makes it difficult for outside parties to verify important model properties such as fairness. Existing methods that assess model fairness confidentially lack either (i) reliability because they certify fairness with respect to a static set of data, and therefore fail to guarantee fairness in the presence of distribution shift or service provider malfeasance; and/or (ii) scalability due to the computational overhead of confidentiality-preserving cryptographic primitives. We address these problems by introducing online fairness certificates, which verify that a model is fair with respect to data received by the service provider online during deployment. We then present OATH, a deployably efficient and scalable zero-knowledge proof protocol for confidential online group fairness certification. OATH exploits statistical properties of group fairness via a cut-and-choose style protocol, enabling scalability improvements over baselines.

==> benchmarkconsistency.txt <==
X         Y
1000      552.804
2000      1105.60
7600      4201.31
10000     5528.04

==> benchmarkcorrectness.txt <==
X           Y           eY
1000    	10.011774   .149979
2000        20.323220   .349240
7600        79.007920   1.067044
10000       104.562800  1.177448

==> benchmarkfairness.txt <==
X       Y          eY
100000	0.543360   0.016121
500000	2.774034   0.036813
1000000	5.542698   0.037896

==> benchmarkgroupsampling.txt <==
l    	  X       
5.2270270 50000  
8.5490750 100000 
32.828776 500000 
69.893846 1000000 

==> cheat.txt <==
v	e002	e01	e02  e005
1000		0.6063789449	0.08157186144	0.006570483042  0.2861
5000	0.08198238811	3.61E-06		1.22E-11  0.0820
7600	0.02232827944	5.34E-09		2.59E-17  0.0223
10000	0.00672111196	1.30E-11		1.50E-22  0.0067

==> eps_deviation.txt <==
n     e
00200 0.24001
00400 0.19555
00600 0.18043
00800 0.17287
01000 0.16837
01200 0.16531
01400 0.16315
01600 0.16144
01800 0.16018
02000 0.15919
02200 0.158353
02400 0.15766
02600 0.157075
02800 0.156571
03000 0.15613
03200 0.155752
03400 0.15541
03600 0.155113
03800 0.154843
04000 0.1546
04200 0.154384
04400 0.154186
04600 0.153997
04800 0.153835
05000 0.153682
05200 0.153538
05400 0.153412
05600 0.153286
05800 0.153169
06000 0.15307
06200 0.152971
06400 0.152872
06600 0.152791
06800 0.15271
07000 0.152629
07200 0.152557
07400 0.152485
07600 0.152422
07800 0.152359
08000 0.152305
08200 0.152242
08400 0.152188
08600 0.152143
08800 0.152089
09000 0.152044
09200 0.151999
09400 0.151963
09600 0.151918
09800 0.151882
10000 0.151837
10200 0.151801
10400 0.151774
10600 0.151738
10800 0.151702
11000 0.151675
11200 0.151648
11400 0.151612
11600 0.151585
11800 0.151558
12000 0.151531
12200 0.151513
12400 0.151486
12600 0.151459
12800 0.151441
13000 0.151414
13200 0.151396
13400 0.151378
13600 0.151351
13800 0.151333
14000 0.151315
14200 0.151297
14400 0.151279
14600 0.151261
14800 0.151243
15000 0.151225
15200 0.151216
15400 0.151198
15600 0.15118
15800 0.151162
16000 0.151153
16200 0.151135
16400 0.151126
16600 0.151108
16800 0.151099
17000 0.151081
17200 0.151072
17400 0.151054
17600 0.151045
17800 0.151036
18000 0.151027
18200 0.151009
18400 0.151
18600 0.1509901
18800 0.1509793
19000 0.1509694
19200 0.1509595
19400 0.1509496
19600 0.1509397
19800 0.1509298
20000 0.1509208


==> eps_deviation_min.txt <==
n	   e            h
00200  0.1509208    0
20000  0.1509208    0


==> scalability_lenet_baseline.txt <==
X       Y
1000    1.64E+00
5000    8.19E+00
7600    1.25E+01
10000   1.64E+01
20000   3.28E+01
30000   4.92E+01
40000   6.56E+01
50000   8.19E+01

==> scalability_lenet_oath.txt <==
X       Y
1000    1.81E+00
5000    9.04E+00
7600    1.37E+01
10000   1.37E+01
20000   1.37E+01
30000   1.37E+01
40000   1.37E+01
50000   1.37E+01

==> scalability_r101_baseline.txt <==
X       Y
1000	1.49E+02
5000	7.43E+02
7600	1.13E+03
10000	1.49E+03
25000	3.72E+03
50000	7.43E+03

==> scalability_r101_oath.txt <==
X       Y
1000	1.54E+02
5000	7.68E+02
7600	1.17E+03
10000	1.17E+03
25000	1.17E+03
50000	1.17E+03

==> scalability_r50_baseline.txt <==
X	    Y
1000	9.25E+01
5000	4.63E+02
7600	7.03E+02
10000	9.25E+02
25000	2.31E+03
50000	4.63E+03

==> scalability_r50_oath.txt <==
X       Y
1000	9.75E+01
5000	4.88E+02
7600	7.41E+02
10000	7.41E+02
25000	7.41E+02
50000	7.41E+02
